MoDL-MUSSELS: Model-Based Deep Learning for Multi-Shot Sensitivity Encoded Diffusion MRI

We introduce a model-based deep learning architecture termed MoDL-MUSSELS for the correction of phase errors in multishot diffusion-weighted echo-planar MRI images. The proposed algorithm is a generalization of existing MUSSELS algorithm with similar performance but with significantly reduced computational complexity. In this work, we show that an iterative re-weighted least-squares implementation of MUSSELS alternates between a multichannel filter bank and the enforcement of data consistency. The multichannel filter bank projects the data to the signal subspace thus exploiting the phase relations between shots. Due to the high computational complexity of self-learned filter bank, we propose to replace it with a convolutional neural network (CNN) whose parameters are learned from exemplary data. The proposed CNN is a hybrid model involving a multichannel CNN in the k-space and another CNN in the image space. The k-space CNN exploits the phase relations between the shot images, while the image domain network is used to project the data to an image manifold. The experiments show that the proposed scheme can yield reconstructions that are comparable to state of the art methods while offering several orders of magnitude reduction in run-time.

==> loss.csv <==
epoch,tloss,vloss
1,0.000046902281610528,0.0000391065186704509
2,0.0000308580747514497,0.0000375309318769723
3,0.000028348,0.000036123
4,0.0000267007653746987,0.0000347432833223138
5,0.0000255731047218433,0.0000337961610057391
6,0.0000248157139139948,0.0000336406192218419
7,0.0000243257800320862,0.0000331151750287972
8,0.0000239431647059973,0.0000330654766003136
9,0.0000236320502153831,0.000032747
10,0.0000233792488870677,0.000032777177693788
11,0.000023185,0.0000326394292642362
12,0.0000229864508582978,0.000032619103876641
13,0.0000228251319640549,0.000032377
14,0.0000227203054237179,0.0000323307067446876
15,0.0000223823317355709,0.0000322657397191506
16,0.00002218,0.0000317413469019812
17,0.0000220416204683715,0.0000324854299833532
18,0.0000219282319449121,0.0000312928896164522
19,0.0000215624477277743,0.0000306972033286001
20,0.0000212841732718516,0.0000301452946587233
21,0.0000210355083254399,0.0000305116209347034
22,0.0000209472909773467,0.0000297170572594041
23,0.0000208321998798056,0.0000304302557196934
24,0.0000205802516575204,0.0000295893441943917
25,0.0000202913779503433,0.000028999356800341
26,0.0000201707080123015,0.0000284737416222924
27,0.0000200412705453346,0.000028388
28,0.000019955521565862,0.0000284377183561446
29,0.0000199066143977689,0.0000286814811261138
30,0.0000198133711819537,0.0000287785278487718
31,0.0000197934605239425,0.0000292061540676514
32,0.0000197414610738633,0.0000291871856461512
33,0.0000196795936062699,0.0000293324701488018
34,0.0000195767879631603,0.0000288329447357683
35,0.000019541461369954,0.0000284888519672677
36,0.0000195547891053138,0.0000291585129161831
37,0.0000195037282537669,0.0000293371558655053
38,0.0000194541717064567,0.0000289868130494142
39,0.00001939225330716,0.0000289427953248378
40,0.000019346,0.0000286701579170767
41,0.0000193743508134503,0.000028835363991675
42,0.0000192875195352826,0.0000280791355180554
43,0.0000192669122043299,0.0000279235264315503
44,0.0000192405204870738,0.0000287335624307161
45,0.000019231,0.0000278912320936797
46,0.0000191993694897974,0.0000279337873507757
47,0.0000191651652130531,0.000028948
48,0.0000190991977433441,0.0000276129194389796
49,0.0000191183389688376,0.0000282275068457238
50,0.0000191407525562681,0.0000287010934698628
51,0.0000190685295820003,0.0000279713804047788
52,0.0000190456648851978,0.0000279134455922758
53,0.0000189781258086441,0.0000282744676951552
54,0.0000189955972018652,0.0000293890589091461
55,0.0000189641104952898,0.0000274715966952499
56,0.0000189784059330123,0.0000283832923742011
57,0.0000189683778444305,0.0000286528138531139
58,0.0000189105321624083,0.000028369
59,0.0000189016227523098,0.0000287006369035225
60,0.0000188982212421251,0.0000289528998109745
61,0.0000188503254321404,0.0000278674124274403
62,0.0000188506546692224,0.0000284001562249614
63,0.0000188761041499674,0.0000287787752313307
64,0.0000188059239007998,0.0000287193579424638
65,0.0000187545247172238,0.0000283847402897663
66,0.0000185959470400121,0.0000292933164018905
67,0.0000186122979357606,0.0000288247283606324
68,0.0000185661701834761,0.0000280409221886657
69,0.0000185482404049253,0.0000295708596240729
70,0.0000184943564818241,0.0000288055562123191
71,0.0000184673208423192,0.0000290584830509033
72,0.0000184637701750034,0.0000286518989014439
73,0.0000184320742846467,0.0000277114668278955
74,0.0000183698575710878,0.0000278226434602402
75,0.000018353361156187,0.0000289667295874096
76,0.0000184075670404127,0.0000284163143078331
77,0.0000183782685780898,0.0000274969061138108
78,0.0000182935655175243,0.0000280203348665964
79,0.0000183250576810678,0.0000284530669887317
80,0.000018198,0.000027062467779615
81,0.0000180284587258939,0.0000268437797785737
82,0.0000179398939508246,0.0000267838750005467
83,0.0000178778464032803,0.0000287675993604353
84,0.0000178920727194054,0.0000281765260297107
85,0.000017789141566027,0.0000266268489212962
86,0.0000177553320099832,0.000026786
87,0.0000177365545823704,0.0000273406658379827
88,0.000017706248399918,0.0000264383488683961
89,0.0000176531666511437,0.000028152
90,0.0000177092206286034,0.0000272791039606091
91,0.0000176574758370407,0.0000268941457761684
92,0.0000176414996531093,0.0000265062626567669
93,0.0000176207176991738,0.0000261100831266958
94,0.0000176518915395718,0.0000268955791398184
95,0.000017572,0.0000265197231783532
96,0.0000174922533915378,0.000027891
97,0.0000175772638613125,0.0000275108013738645
98,0.0000175454642885597,0.000027073
99,0.000017517897504149,0.000026501254978939
100,0.000017474061678513,0.0000269260963250417

